Fast active thermal cloaking through PDE-constrained optimization and reduced-order modeling

In this paper we show how to efficiently achieve thermal cloaking from a computational standpoint in several virtual scenarios by controlling a distribution of active heat sources. We frame this problem in the setting of PDE-constrained optimization, where the reference field is the solution of the time-dependent heat equation in the absence of the object to cloak. The optimal control problem then aims at actuating the space-time control field so that the thermal field outside the obstacle is indistinguishable from the reference field. In particular, we consider multiple scenarios where material's thermal diffusivity, source intensity and obstacle's temperature are allowed to vary within a user-defined range. To tackle the thermal cloaking problem in a rapid and reliable way, we rely on a parametrized reduced order model built through the reduced basis method, thus entailing huge computational speedups compared to high-fidelity, full-order model exploiting the finite element method while dealing both with complex target shapes and disconnected control domains.

==> images/SS_tc1_ROM_REV2/report.txt <==
################################### 

PARAMETERS MU TEST 
mu1 = 3.500000e+00, mu2 =10000 , mu3 = 0 , mu4 =1.000000e-08 
 Train dimension N = 50 
 Training time     = 7.978341e+01 seconds
 ################################### 

DATA 
track_error_FOM = 2.532339e+01 
 track_error_FOM uncontrolled = 2.522781e+04 
 MTE_unc = 8.479988e+01 MTE_opt = 2.686682e+00 eta_cloak = 9.683174e-01 
 Solution time FOM = 1.575613e+00 , ROM = 4.963000e-04 , speedup = 3.174718e+03 
 ################################### 

ROM 
################################### 
             V_pq: [17504×31 double]
              V_u: [3348×11 double]
            V_ref: [18721×12 double]
             beta: 1.0000e-07
             MESH: [1×1 struct]
         FE_SPACE: [1×1 struct]
             DATA: [1×1 struct]
                B: [31×11 double]
              M_u: [11×11 double]
              A_u: [11×11 double]
            M_obs: [31×31 double]
            M_ref: [31×12 double]
                M: [12×12 double]
            M_ocp: [31×31 double]
        A_d_robin: [12×12 double]
    A_d_robin_ocp: [31×31 double]
    A_d_robin_dir: [31×128 double]
            A_d_0: [12×12 double]
        A_d_ocp_0: [31×31 double]
        A_d_dir_0: [31×128 double]
              F_0: [12×1 double]
          F_ocp_0: [31×1 double]
                E: [31×12 double]
              A_d: [12×12 double]
          A_d_ocp: [31×31 double]
          A_d_dir: [31×128 double]
                F: [12×1 double]
            F_ocp: [31×1 double]
            T_dir: 0
           beta_g: 1.0000e-08
            A_big: [85×85 double]
            F_big: [85×1 double]
            F_dir: [31×1 double]

################################### 
################################### 

FOM 
################################### 
                       beta: 1.0000e-07
                     beta_g: 1.0000e-08
                       DATA: [1×1 struct]
                   FE_SPACE: [1×1 struct]
                       MESH: [1×1 struct]
                  A_d_robin: [18721×18721 double]
              A_d_robin_dir: [17504×128 double]
                        A_d: [18721×18721 double]
                    A_d_dir: [17504×128 double]
                    A_d_ocp: [17504×17504 double]
              A_d_robin_ocp: [17504×17504 double]
                          E: [17504×18721 double]
                      E_obs: [12220×17504 double]
                      E_dir: [128×18721 double]
                          F: [18721×1 double]
                      F_dom: [18721×1 double]
                      F_ocp: [17504×1 double]
                      M_ref: [17504×18721 double]
                          M: [18721×18721 double]
                          B: [17504×3348 double]
                        M_u: [3348×3348 double]
                        A_u: [3348×3348 double]
                      A_big: [57077×57077 double]
                      M_ocp: [17504×17504 double]
                      M_obs: [17504×17504 double]
        control_basis_index: [9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32 77 78 79 80 81 82 83 84 85 86 87 88 … ]
    observation_basis_index: [1 2 3 4 14 15 16 17 18 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43 44 45 46 47 48 49 50 51 … ]
                  nodes_ocp: [1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 … ]
               nodes_ocp_in: [1 2 3 4 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 … ]
                       name: 'circular'
                          P: 4
                     mu_max: [5 500 200 1.0000e-08]
                     mu_min: [1 15000 0 1.0000e-08]
                      A_d_0: [18721×18721 double]
                  A_d_ocp_0: [17504×17504 double]
                  A_d_dir_0: [17504×128 double]
                        F_0: [18721×1 double]
                    F_ocp_0: [17504×1 double]
                      T_dir: 0
                      F_big: [57077×1 double]
                      F_dir: [17504×1 double]

################################### 

